Electron Heating in the Trans-Relativistic Perpendicular Shocks of Tilted Accretion Flows

General relativistic magnetohydrodynamic (GRMHD) simulations of black hole tilted disks -- where the angular momentum of the accretion flow at large distances is misaligned with respect to the black hole spin -- commonly display standing shocks, within a few to tens of gravitational radii from the black hole. In GRMHD simulations of geometrically thick, optically thin accretion flows, applicable to low-luminosity sources like Sgr A* and M87*, the shocks have trans-relativistic speed, moderate plasma beta (the ratio of ion thermal pressure to magnetic pressure is $\beta_\mathrm{pi1} \sim 1-8$), and low sonic Mach number (the ratio of shock speed to sound speed is $M_s \sim 1-5$). We study such shocks with two-dimensional particle-in-cell simulations and we quantify the efficiency and mechanisms of electron heating, for the special case of pre-shock magnetic fields perpendicular to the shock direction of propagation. We find that the post-shock electron temperature $T_\mathrm{e2}$ exceeds the adiabatic expectation $T_\mathrm{e2,ad}$ by an amount $T_\mathrm{e2}/T_\mathrm{e2,ad} - 1 \simeq 0.0016 M_s^{3.6}$, nearly independent of the plasma beta and of the pre-shock electron-to-ion temperature ratio $T_\mathrm{e1}/T_\mathrm{i1}$, which we vary from $0.1$ to unity. We investigate the heating physics for $M_s \sim 5-6$ and find that electron super-adiabatic heating is governed by magnetic pumping at $T_\mathrm{e1}/T_\mathrm{i1}=1$, whereas heating by $B$-parallel electric fields (i.e., parallel to the local magnetic field) dominates at $T_\mathrm{e1}/T_\mathrm{i1}=0.1$. Our results provide physically-motivated subgrid prescriptions for electron heating at the collisionless shocks seen in GRMHD simulations of black hole accretion flows.

==> parameters.csv <==
M0i,Ms,bpi,Te0/Ti0,v0/c,v1/c,dur,xshock,xmeasure0,xmeasure1,"Te/Te,ad-1",Te/Te0,Ti/Ti0,Te/Ti
2.14,3.45,1.03,0.10,0.276,0.456,40.66,29.1,-20.0,-10.0,0.10,1.485,3.282,0.045
2.14,3.24,1.03,0.32,0.276,0.459,40.66,29.7,-20.0,-10.0,0.07,1.432,3.213,0.141
2.14,2.79,1.03,1.00,0.276,0.469,40.66,31.3,-20.0,-10.0,0.05,1.389,3.076,0.452
3.21,4.41,1.00,0.10,0.414,0.583,40.13,19.6,-14.0,-6.0,0.24,1.820,6.429,0.028
3.21,4.12,1.00,0.32,0.414,0.585,40.13,19.8,-14.0,-6.0,0.16,1.685,6.349,0.084
3.21,3.53,1.00,1.00,0.414,0.593,40.13,20.9,-14.0,-6.0,0.10,1.597,6.094,0.262
4.28,5.32,0.96,0.10,0.552,0.703,40.17,15.0,-9.0,-4.0,0.61,2.529,11.369,0.022
4.28,4.96,0.96,0.32,0.552,0.704,40.17,15.0,-9.0,-4.0,0.34,2.094,11.174,0.059
4.28,4.21,0.96,1.00,0.552,0.707,40.17,15.4,-9.0,-4.0,0.22,1.913,10.773,0.178
5.35,6.15,0.90,0.10,0.690,0.813,40.32,11.8,-8.0,-2.0,1.50,4.197,19.901,0.021
5.35,5.74,0.90,0.32,0.690,0.814,40.32,11.9,-8.0,-2.0,0.69,2.837,19.827,0.045
5.35,4.85,0.90,1.00,0.690,0.814,40.32,12.0,-8.0,-2.0,0.43,2.389,19.323,0.124
2.14,3.32,2.05,0.10,0.276,0.439,25.16,16.2,-13.0,-8.0,0.12,1.532,3.531,0.043
2.14,3.12,2.05,0.32,0.276,0.442,25.16,16.6,-13.0,-8.0,0.08,1.476,3.446,0.135
2.14,2.68,2.05,1.00,0.276,0.451,25.16,17.5,-13.0,-8.0,0.06,1.430,3.286,0.435
3.21,4.31,2.00,0.10,0.414,0.571,25.99,11.7,-8.0,-3.0,0.26,1.860,6.796,0.027
3.21,4.04,2.00,0.32,0.414,0.573,25.99,11.9,-8.0,-3.0,0.18,1.752,6.687,0.083
3.21,3.45,2.00,1.00,0.414,0.579,25.99,12.4,-8.0,-3.0,0.13,1.653,6.455,0.256
4.28,5.24,1.92,0.10,0.552,0.692,25.62,8.8,-5.0,-2.5,0.62,2.582,11.875,0.022
4.28,4.88,1.92,0.32,0.552,0.693,25.62,8.8,-5.0,-2.5,0.37,2.183,11.766,0.059
4.28,4.15,1.92,1.00,0.552,0.697,25.62,9.1,-5.0,-2.5,0.25,1.978,11.401,0.174
5.35,6.08,1.80,0.10,0.690,0.804,25.45,6.9,-4.0,-1.0,1.21,3.775,20.591,0.018
5.35,5.67,1.80,0.32,0.690,0.804,25.45,6.8,-4.0,-1.0,0.70,2.901,20.264,0.045
5.35,4.79,1.80,1.00,0.690,0.805,25.45,6.9,-4.0,-1.0,0.45,2.479,19.676,0.126
2.14,3.24,4.11,0.10,0.276,0.429,25.77,15.5,-12.0,-5.0,0.11,1.548,3.755,0.041
2.14,3.05,4.11,0.32,0.276,0.433,25.77,16.0,-12.0,-5.0,0.08,1.492,3.648,0.129
2.14,2.62,4.11,1.00,0.276,0.440,25.77,16.8,-12.0,-5.0,0.07,1.451,3.430,0.423
3.21,4.21,4.00,0.10,0.414,0.556,25.15,10.2,-7.0,-2.5,0.30,1.985,7.045,0.028
3.21,3.94,4.00,0.32,0.414,0.559,25.15,10.4,-7.0,-2.5,0.23,1.864,6.863,0.086
3.21,3.36,4.00,1.00,0.414,0.563,25.15,10.8,-7.0,-2.5,0.15,1.733,6.520,0.266
4.28,5.16,3.84,0.10,0.552,0.682,25.99,8.2,-5.5,-1.5,0.51,2.460,12.202,0.020
4.28,4.81,3.84,0.32,0.552,0.682,25.99,8.2,-5.5,-1.5,0.39,2.273,12.088,0.059
4.28,4.07,3.84,1.00,0.552,0.683,25.99,8.3,-5.5,-1.5,0.26,2.049,11.456,0.179
5.35,6.02,3.61,0.10,0.690,0.797,25.20,6.2,-4.0,-1.5,1.30,4.020,21.084,0.019
5.35,5.62,3.61,0.32,0.690,0.797,25.20,6.3,-4.0,-1.5,0.72,3.001,20.813,0.046
5.35,4.76,3.61,1.00,0.690,0.799,25.20,6.4,-4.0,-1.5,0.45,2.513,20.440,0.123
2.14,3.17,8.21,0.10,0.276,0.419,25.16,14.1,-10.0,-5.0,0.14,1.604,3.977,0.040
2.14,2.98,8.21,0.32,0.276,0.423,25.16,14.6,-10.0,-5.0,0.09,1.533,3.854,0.126
2.14,2.56,8.21,1.00,0.276,0.430,25.16,15.3,-10.0,-5.0,0.07,1.482,3.587,0.413
3.21,4.13,8.00,0.10,0.414,0.546,25.99,9.7,-7.0,-2.0,0.29,2.008,7.152,0.028
3.21,3.86,8.00,0.32,0.414,0.547,25.99,9.8,-7.0,-2.0,0.22,1.903,6.983,0.086
3.21,3.31,8.00,1.00,0.414,0.555,25.99,10.5,-7.0,-2.0,0.14,1.741,6.599,0.264
4.28,5.09,7.68,0.10,0.552,0.673,25.17,7.3,-5.5,-1.5,0.62,2.687,12.492,0.022
4.28,4.76,7.68,0.32,0.552,0.675,25.17,7.5,-5.5,-1.5,0.38,2.292,12.322,0.059
4.28,4.05,7.68,1.00,0.552,0.679,25.17,7.7,-5.5,-1.5,0.24,2.041,11.852,0.172
5.35,6.00,7.22,0.10,0.690,0.793,25.81,6.1,-5.0,-1.0,1.42,4.253,21.312,0.020
5.35,5.58,7.22,0.32,0.690,0.792,25.81,6.1,-5.0,-1.0,0.77,3.123,21.103,0.047
5.35,4.73,7.22,1.00,0.690,0.793,25.81,6.2,-5.0,-1.0,0.51,2.654,20.572,0.129

